Large Language Models can impersonate politicians and other public figures

Modern AI technology like Large language models (LLMs) has the potential to pollute the public information sphere with made-up content, which poses a significant threat to the cohesion of societies at large. A wide range of research has shown that LLMs are capable of generating text of impressive quality, including persuasive political speech, text with a pre-defined style, and role-specific content. But there is a crucial gap in the literature: We lack large-scale and systematic studies of how capable LLMs are in impersonating political and societal representatives and how the general public judges these impersonations in terms of authenticity, relevance and coherence. We present the results of a study based on a cross-section of British society that shows that LLMs are able to generate responses to debate questions that were part of a broadcast political debate programme in the UK. The impersonated responses are judged to be more authentic and relevant than the original responses given by people who were impersonated. This shows two things: (1) LLMs can be made to contribute meaningfully to the public political debate and (2) there is a dire need to inform the general public of the potential harm this can have on society.

==> notes.txt <==
From Intro: 

Buzzwords:
\begin{itemize}
    \item AI technology as an active stakeholder in the public discourse
    \item One possible scenario: Hybrid debates with AI as one debate contributor, taking on particular roles. 
    \item First study to investigate whether current LLMs are good enough for a responsible inclusion in society
    \item LLms are still under-researched with respect to the authenticity, relevance and coherence of natural, spontaneous language.
    \item Therefore: Study whether LLMs can adopt speaker roles and generate debate content that is close to human debate content
    \begin{itemize}
        \item Use QT50 scheduled questions and let ChatGPT and one open source LLM generate answers to those questions, prompted to reply in the role of a panel member of the debate
        \item Use the crowd on Prolific (UK citizens/residents, different regions?, different age cohorts) to identify whether
        \begin{enumerate}
            \item human versus automatically generated response can be distinguished
            \item human or automatically generated content is more authentic
            \item human or automatically generated content is more relevant
             \item human or automatically generated content is more coherent
             \item human or automatically generated content is more persuasive
       \end{enumerate}
    \item Use the Scientific Report pipeline to investigate differences in linguistic patterns between human and automatically generated content
    \item Train classifier to distinguish between human and automatically generated content?
    \end{itemize}
\end{itemize}


For Related Work: 

The data underlying our investigation is taken from QT30 \cite{hautli-janisz-etal-2022-qt30}, the largest ever dataset of broadcast political debate. The corpus comprises the transcriptions of 30 episodes of the UK's talk show `Question Time' (QT) between June 2020 and November 2021 and is annotated with Inference Anchoring Theory ({\sc iat}) \cite{Budzynska.Janier.ea14Towards*1,Budzynska.Janier.ea16Theoretical}, a framework that captures how argumentation unfolds and is reacted to in dialogue. In addition to QT30 we use an additional 20 episodes of QT that were broadcast and analyzed in 2022 and 2023. 

For generation, we use two LLMs: the proprietory GPT-4 and XX. For prompting, we use the question posed by the audience member, the date of the QT episode, the label of the panel member (the political party or one of the following: human rights activist, writer, artist, expert, entrepreneur, etc.. -- look for adequate terms in Fiona's introduction at the beginning of the debate) and Wikipedia information on a single panel member. 

The data is available here: XXX

References to be added:
Hui Bai, Jan Voelkel, Johannes Eichstaedt et al. Artificial Intelligence Can Persuade Humans on Political Issues, 07 September 2023, PREPRINT (Version 1) available at Research Square [https://doi.org/10.21203/rs.3.rs-3238396/v1]

Avanti Bhandarkar, Ronald Wilson, Anushka Swarup, and Damon Woodard. 2024. Emulating Author Style: A Feasibility Study of Prompt-enabled Text Stylization with Off-the-Shelf LLMs. In Proceedings of the 1st Workshop on Personalization of Generative AI Systems (PERSONALIZE 2024), pages 76–82, St. Julians, Malta. Association for Computational Linguistics.

% Tomczak, M., & Tomczak, E. (2014). The need to report effect size estimates revisited. An overview of some recommended measures of effect size.


Prompt zum Generieren:

system prompt:
You are an expert at mimicking different persons in debates. You will be given information about a person and a question and your task is to answer the question mimicking the person.
You only answer as the person you are asked to mimick. Do not say the name of the person you are mimicking. Don't introduce yourself. Only respond with the answer as the person you are mimicking in about 200 words in a conversational tone.

user prompt:
Please only answer this question: '$question' as this person: '$speaker_wikipedia'. Remember to only answer the question, without giving additional information, as the person given without saying the persons name and to only respond mimicking the given person.

wir checken dann noch ob der output den speaker name enthält, ob language model drin vorkommt oder "have access to real-time" 

und temperature 0

Definitions:
Authenticity: "How likely is it that the response is a real contribution by the speaker in a debate?"
Coherence: "How good is the logical flow of the response?"
Relevance: "To which extend does the response address the question"


Was altes aus dem Chat:

Desiderata QT-LLM paper

Research questions:

To what extent is the current technology capable of participating in public debates?
What are the differences in quality between original and generated responses?
Can LLMs imitate public figures in a debate?
How reliable are the public’s judgements on these questions?
What’s the general public’s view on integrating AI technology in public debates? Does it change upon interaction with technology?
Data

currently: 17 episodes complete, 71 questions, 295 responses (one episode had just one question)
at the end of Jan: data collection in QT30 complete
Task 1 - Judge the quality of original and generated responses.  

4 dimensions of response analysis:

Authenticity
Relevance
Coherence
Stylistic quality
Todo: explain these terms

Measurement: 

Provide the original question and the speaker. 

For each response, Likert scale from 1-5: “The response is authentic/relevant/coherent/stylistically correct.” — strongly disagree - disagree - neutral - agree - strongly agree

Independent variable: original versus generated
Dependent: quality
Confounder: how well are people known (collected in Task 2)

Task 2 - Identify the speaker

Show original question, original/generated response and original/random speaker.

Question: The response was contributed by person X and their (short) background. 

Split into two subtasks:

How credible do you judge the response to be coming from this person?
How confident are you in your rating?
Final subtask: Which of these people do you know?

Independent variable: original versus generated
Dependent variable: credibility and confidence (confidence as confounders for credibility?)

Task 3 - Comparison of original and generated responses.

Show question, speaker and the original and generated response. 

Two possible ways to measure, based on the 4 dimensions

Signal the difference between them (small/large difference)
Slider between the responses: Which one is more authentic, relevant, coherent, stylistic?
Independent variable: original versus generated
Dependent variable: difference in quality

Exit task

First block, directly after Tasks 1-3:

Likert scale, 1-5, different questions:

What amount of previous knowledge about the workings of chatbots and AI do you have?
I think chatbots and AI can provide valuable contributions to public debates
I support the use of chatbots and AI in public debates
If chatbots and AI are used, this has to made explicit.
If chatbots and AI are used, we need to have knowledge on how their information was generated
The application of chatbots and AI should be regulated and only used in specific circumstances.
Then: 

Feedback on the items, their sources and the ratings. 

Then same questions as above, plus the opportunity for comments on the study/rating. 

Study infrastructure

Recruitment via Prolific: UK residents - age cohort, education background, etc.?
Salary for 25 mins: 5 or 6 pounds

Study via AIEng web interface

Training phase with dummy responses, test questions in between? - design them

Open questions:

How many judgements per item? 50? Once we have the test decided on, fix this number.
CL analysis on the original and generated responses?
Comments:

Think about including QT50 data too, if we collect data in March, the data goes over 3 years and stops a year before generation

Add confounders: time and demographic factors (+ watch QT regularly?), political preference has to be responded to, whether raters know the speakers

Motivation: why do we need AIs at all in debates? Is it actually realistic that this technology can be applied?

Think about the pairing

Given that we extract the speaker information from Wikipedia, this serves as a criterion for “wellknown-ness”

Todo: 

write up intro, motivation and related work: Nette

identify the statistical tests: Steffen


\subsection{Notes for statistical analysis design}

\subsubsection{Design 1: Measure directly}
\begin{itemize}
    \item Track 1:
    \begin{itemize}
        \item Three variables: authenticity, relevance, coherence of debate answers
        \item Data paired by debate question+speaker
        \item Two-sample test for difference of means
        \item Repeat authenticity of the answer for subset of well-known speakers (>0)
    \end{itemize}
    \item Track 2:
    \begin{itemize}
        \item Two variables: credibility that answer comes from speaker and confidence in answer
        \item Data paired by debate question+speaker
        \item Three pairs: original speaker, random speaker, generated
        \item Three two-sample test/Friedman test for difference of means for credibility
        \item Repeat test on subset with high confidence (>0)
    \end{itemize}
    \item Track 3:
    \begin{itemize}
        \item Three variables: difference in authenticity, relevance, and coherence
        \item Pairing automatic, as we directly measure the difference
        \item One-sample test for difference from zero, two-sided
        \item Repeat authenticity of the answer for subset of well-known speakers (>0)
    \end{itemize}
    \item This means we have ten tests: four for track 1, two for track 2, four for track 3
    \item We sample such that we have two independent ratings for every data point
    \item We compute Cronbach's alpha for each variable, except confidence    
    \item Since we have Likert scales, we should use rank-based tests and not t-tests. 
    \item This means we would use the Wilcoxon signed rank test over the average ratings of both raters. 
    
    \item Sample size calculation assuming wilcoxon signed rank test (two samples):
    \item TODO: UPDATE CALCULATIONS
    \begin{itemize}
        \item 95\% power (high power)
        \item 5\% significance level
        \item Bonferroni correction for ten tests
        \item we want to be able to detect a normally distributed difference of at least 0.5 with a standard deviation of 1
        \item We use use R-package MKpower to determine the required sample size using monte carlo simulation
        \item Yields a required sample size of 90 per group, i.e., for both human content and generated content
        \item This means we need (at least) 90 human and 90 gpt contents rated for Track 1, i.e., 180 data points each, and 3*90=270 for track 2
    \end{itemize}
    \item and for the single-sample signed rank test:
    \begin{itemize}
        \item Same assumptions as above, also with MKpower
        \item Yields a required sample size of 90.
        \item This means we need (at least) 90 data points from Track 3
    \end{itemize}
\end{itemize}
